Principal Component Clustering for Semantic Segmentation in Synthetic Data Generation

This technical report outlines our method for generating a synthetic dataset for semantic segmentation using a latent diffusion model. Our approach eliminates the need for additional models specifically trained on segmentation data and is part of our submission to the CVPR 2024 workshop challenge, entitled CVPR 2024 workshop challenge "SyntaGen Harnessing Generative Models for Synthetic Visual Datasets". Our methodology uses self-attentions to facilitate a novel head-wise semantic information condensation, thereby enabling the direct acquisition of class-agnostic image segmentation from the Stable Diffusion latents. Furthermore, we employ non-prompt-influencing cross-attentions from text to pixel, thus facilitating the classification of the previously generated masks. Finally, we propose a mask refinement step by using only the output image by Stable Diffusion.

==> svg-inkscape/diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.0.2 (1.0.2+r75+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2167.14624023bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60524705)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram_svg-tex.pdf}}%
    \put(0.00764748,0.51251997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Person, Car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagram_svg-tex.pdf}}%
    \put(0.00365086,0.57308349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Baby in a \\yellow toy car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagram_svg-tex.pdf}}%
    \put(0.05038466,0.07022253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Key Linear projection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{diagram_svg-tex.pdf}}%
    \put(0.05038466,0.10967534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cross Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{diagram_svg-tex.pdf}}%
    \put(0.05038466,0.03111585){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Interpolation \& AggregationAttribution prompt\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{diagram_svg-tex.pdf}}%
    \put(0.05038466,0.18823487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Generator prompt\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{diagram_svg-tex.pdf}}%
    \put(0.32059226,0.02695937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OVAMgenerationI\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{diagram_svg-tex.pdf}}%
    \put(0.8590276,0.00913918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Class-Wise Attention\end{tabular}}}}%
    \put(0.54657781,0.37279421){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head-Wise PCA\end{tabular}}}}%
    \put(0.6960433,0.37220501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cluster Generation\end{tabular}}}}%
    \put(0.88124946,0.37102669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Blocky Mask\end{tabular}}}}%
    \put(0.87346737,0.56561372){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Refined Mask\end{tabular}}}}%
    \put(0.86282481,0.58388434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Our Contribution}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{diagram_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

